Surveying the Whirlpool at Arcseconds with NOEMA (SWAN)- I. Mapping the HCN and N$_2$H$^+$ 3mm lines

We present the first results from "Surveying the Whirlpool at Arcseconds with NOEMA" (SWAN), an IRAM Northern Extended Millimetre Array (NOEMA)+30m large program that maps emission from several molecular lines at 90 and 110 GHz in the iconic nearby grand-design spiral galaxy M~51 at cloud-scale resolution ($\sim$3\arcsec=125\,pc). As part of this work, we have obtained the first sensitive cloud-scale map of N$_2$H$^+$(1-0) of the inner $\sim5\,\times 7\,$kpc of a normal star-forming galaxy, which we compare to HCN(1-0) and CO(1-0) emission to test their ability in tracing dense, star-forming gas. The average N$_2$H$^+$-to-HCN line ratio of our total FoV is $0.20\pm0.09$, with strong regional variations of a factor of $\gtrsim 2$ throughout the disk, including the south-western spiral arm and the center. The central $\sim1\,$kpc exhibits elevated HCN emission compared to N$_2$H$^+$, probably caused by AGN-driven excitation effects. We find that HCN and N$_2$H$^+$ are strongly super-linearily correlated in intensity ($\rho_\mathrm{Sp}\sim 0.8$), with an average scatter of $\sim0.14\,$dex over a span of $\gtrsim 1.5\,$dex in intensity. When excluding the central region, the data is best described by a power-law of exponent $1.2$, indicating that there is more N$_2$H$^+$ per unit HCN in brighter regions. Our observations demonstrate that the HCN-to-CO line ratio is a sensitive tracer of gas density in agreement with findings of recent Galactic studies which utilize N$_2$H$^+$. The peculiar line ratios present near the AGN and the scatter of the power-law fit in the disk suggest that in addition to a first-order correlation with gas density, second-order physics (such as optical depth, gas temperature) or chemistry (abundance variations) are encoded in the N$_2$H$^+$/CO, HCN/CO and N$_2$H$^+$/HCN ratios.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

